Team PFDet's Methods for Open Images Challenge 2019

We present the instance segmentation and the object detection method used by team PFDet for Open Images Challenge 2019. We tackle a massive dataset size, huge class imbalance and federated annotations. Using this method, the team PFDet achieved 3rd and 4th place in the instance segmentation and the object detection track, respectively.

==> README.txt <==

To make a sample paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).

